Lyman-$\alpha$ feedback prevails at Cosmic Dawn: Implications for the first galaxies, stars, and star clusters

Radiation pressure from Lyman-$\alpha$ (Ly$\alpha$) scattering is a potentially dominant form of early stellar feedback, capable of injecting up to $\sim 100 \, \times$ more momentum into the interstellar medium (ISM) than UV continuum radiation pressure and stellar winds. Ly$\alpha$ feedback is particularly strong in dust-poor environments and is thus especially important during the formation of the first stars and galaxies. As upcoming galaxy formation simulations incorporate Ly$\alpha$ feedback, it is crucial to consider processes that can limit it to avoid placing $\Lambda$CDM in apparent tension with recent \textit{JWST} observations indicating efficient star formation at Cosmic Dawn. We study Ly$\alpha$ feedback using a novel analytical Ly$\alpha$ radiative transfer solution that includes the effects of continuum absorption, gas velocity gradients, Ly$\alpha$ destruction (e.g. by $2p \rightarrow 2s$ transitions), ISM turbulence, and atomic recoil. We verify our solution for uniform clouds using extensive Monte Carlo radiative transfer (MCRT) tests, and resolve a previous discrepancy between analytical and MCRT predictions. We then study the sensitivity of Ly$\alpha$ feedback to the aforementioned effects. While these can dampen Ly$\alpha$ feedback by a factor $\lesssim \textrm{few} \times 10$, we find it remains $\gtrsim 5 - 100 \, \times$ stronger than direct radiation pressure and therefore cannot be neglected. We provide an accurate fit for the Ly$\alpha$ force multiplier $M_{\rm F}$, suitable for implementation in subgrid models for galaxy formation simulations. Our findings highlight the critical role of Ly$\alpha$ feedback in regulating star formation at Cosmic Dawn, and underscore the necessity of incorporating it into simulations to accurately model early galaxy evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
